Learning a Neural Semantic Parser from User Feedback

We present an approach to rapidly and easily build natural language interfaces to databases for new domains, whose performance improves over time based on user feedback, and requires minimal intervention. To achieve this, we adapt neural sequence models to map utterances directly to SQL with its full expressivity, bypassing any intermediate meaning representations. These models are immediately deployed online to solicit feedback from real users to flag incorrect queries. Finally, the popularity of SQL facilitates gathering annotations for incorrect predictions using the crowd, which is directly used to improve our models. This complete feedback loop, without intermediate representations or database specific engineering, opens up new ways of building high quality semantic parsers. Experiments suggest that this approach can be deployed quickly for any new target domain, as we show by learning a semantic parser for an online academic database from scratch.

==> response.txt <==
We thank the reviewers for their helpful comments. 
R1-
-Claims of being comparable to SOTA. We will tone this down
-Minimal intervention - refers to lexicon/feature/grammar engineering. Will clarify.
-Table-6. 21.2% of queries categorized as correct were marked incomplete.
-Crowd worker expertise - be able to write SQL for different schemas. 
-Of the wrong queries, 59% did not run, the other 41% included
      a.New query structures,
      b.missed modifiers like "last 10 years",
      c.correct queries incorrectly marked 'i cant tell' owing to data sparsity,
      d.incorrect type selection i.e. papers instead of conferences
   We will include more detailed error analysis of this type.
-The sharp dips are an effect of randomization. We will run it with multiple random orderings and report variance.
-Standard ATIS development-set was used(Table-4).

R2-
1.Spans help determine the longest sequence that is an entity. For "Papers titled deep learning after 2010", "deep learning after 2010" is first checked, followed by "deep learning".
2.The feedback loop is not used in Section-5. All training data is combined with the initial data, then augmented with paraphrases. Will clarify and add ablations for "no augmentation"
3.We evaluate using the query result, not the query itself. Some other systems compare logical forms, which is stricter, but is typically reported nevertheless.
4.Unlike logical forms that use conjunctions, SQL would require the use of database joins to include more predicates (Future Work).
5.We will include:
     a.The recruited users were graduate students from various areas in computer science, familiar with academic paper search engines.
     b.Crowd workers were recruited using upwork.com and selected after passing an SQL test.
     c.10 queries each
     d.For SCHOLAR, the initial training set had 640 examples that were augmented to 1746 examples using paraphrases.     
6.Our aim was to demonstrate improving performance through interactive learning. Keeping the system running would provide a larger dataset, and better performance. Other semantic parsers require logical forms, manual feature engineering(for SQL) or a limited set of operations on single tables(Pasupat,Liang 2016). We will include results for a nearest-neighbor baseline.
7.We will include results on a heldout set. Here are query stats at each stage.

          length   #tables
Phase-1    28.64    3.39
Phase-2    28.16    3.43
Phase-3    27.97    3.44

R3-
1.Some utterances where standard formalisms are inadequate:
    a.Computing quantities- Average citation count per paper
    b.Comparisons- Authors without papers for more than 10 years
  Any formalism can be extended to cover these, but requires expert intervention. We will clarify this with examples.
2.Crowd workers took an average of 3 minutes per query. Being proficient in SQL, they were quite accurate. We will add details to a crowdsourcing appendix.
3.We will quantify the subset of SQL that is generated.
4.Entities are excluded from paraphrasing but tables/columns are kept.

R4-
1.See Pt.1 under Reviewer-3 regarding SQL expressivity. We will tone down our conjecture about SQL being harder to generate than logical forms.
2.Models trained on full data require 100% of annotations whereas only 54.3% is required(Table-7) in a interactive setting. 
3.For ATIS, the standard dev split is used in Table-4. Geo lacks a standard dev split.

